Low Metallicity Galaxies from the Dark Energy Survey

We present a new selection of 358 blue compact dwarf galaxies (BCDs) from 5,000 square degrees in the Dark Energy Survey (DES), and the spectroscopic follow-up of a subsample of 68 objects. For the subsample of 34 objects with deep spectra, we measure the metallicity via the direct T$_e$ method using the auroral [\oiii]$\lambda$ 4363 emission line. These BCDs have an average oxygen abundance of 12+log(O/H)= 7.8, with stellar masses between 10$^7$ to 10$^8$ M$_\odot$ and specific star formation rates between $\sim$ 10$^{-9}$ to 10$^{-7}$ yr$^{-1}$. We compare the position of our BCDs with the Mass-metallicity (M-Z) and Luminosity-metallicity (L-Z) relation derived from the Local Volume Legacy sample. We find the scatter about the M-Z relation is smaller than the scatter about the L-Z relation. We identify a correlation between the offsets from the M-Z and L-Z relation that we suggest is due to the contribution of metal-poor inflows. Finally, we explore the validity of the mass-metallicity-SFR fundamental plane in the mass range probed by our galaxies. We find that BCDs with stellar masses smaller than $10^{8}$M$_{\odot}$ do not follow the extrapolation of the fundamental plane. This result suggests that mechanisms other than the balance between inflows and outflows may be at play in regulating the position of low mass galaxies in the M-Z-SFR space.

==> datafile1.txt <==
Title: Low Metallicity Galaxies from the Dark Energy Survey 
Authors: Lin Y.-H., Scarlata C., Mehta V., Skillman E., Hayes M., 
         McQuinn K.B.W., Fortson L., Chworowsky K., Clarke L. 
Table: The coordinates, the measured spectroscopic redshift, the 
       magnitudes in FUV, NUV, g, r, i, z bands of the BCDs 
       presented in this work
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---     name      galaxy name
  12- 21 F10.6  deg     RAdeg     Right Ascension in decimal degrees (J2000)
  23- 32 F10.6  deg     DEdeg     Declination in decimal degrees (J2000)
  34- 41 F8.6   ---     z         Spectroscopic redshift
  43- 49 F7.2   mag     FUVmag    Apparent GALAX FUV AB Magnitude (1)
  51- 57 F7.2   mag   e_FUVmag    ?=-999 Uncertainty in FUVmag (1)
  59- 65 F7.2   mag     NUVmag    Apparent GALAX NUV AB Magnitude (1)
  67- 73 F7.2   mag   e_NUVmag    ?=-999 Uncertainty in NUVmag (1)
  75- 79 F5.2   mag     gmag      Apparent g band AB Magnitude
  81- 84 F4.2   mag   e_gmag      Uncertainty in gmag
  86- 90 F5.2   mag     rmag      Apparent r band AB Magnitude
  92- 95 F4.2   mag   e_rmag      Uncertainty in rmag
  97-101 F5.2   mag     imag      Apparent i band AB Magnitude
 103-106 F4.2   mag   e_imag      Uncertainty in imag
 108-112 F5.2   mag     zmag      Apparent z band AB Magnitude
 114-117 F4.2   mag   e_zmag      Uncertainty in zmag
 119-122 A4     ---     survey    Survey
 124-124 I1     ---     flag      Flag on reported measurements (2)
--------------------------------------------------------------------------------
Note (1): Objects without detection are recorded as -999.00.
Note (2): 
    0 = objects with redshift measurement only;
    1 = objects with 12+log(O/H) measured via the direct Te method;
    2 = objects with 12+log(O/H) measured via the strong line calibration 
--------------------------------------------------------------------------------
J0006-5911   1.718625 -59.186947 0.010901   20.16    0.16   20.00    0.10 19.43 0.01 19.39 0.01 19.67 0.02 19.64 0.03 DES  1
J0019-5937   4.813208 -59.621225 0.035673   19.52    0.17   19.31    0.09 18.38 0.01 18.38 0.01 18.50 0.01 18.44 0.01 DES  1
J0206-6125  31.516399 -61.428186 0.019119 -999.00 -999.00   21.42    0.23 20.95 0.02 20.91 0.02 21.36 0.04 21.38 0.08 DES  0
J0212-3231  33.244125 -32.517911 0.049013   20.50    0.24   20.08    0.12 19.33 0.01 19.52 0.01 19.70 0.01 19.67 0.02 DES  1
J0217-1436  34.263054 -14.602795 0.035536   20.98    0.31   21.06    0.27 20.58 0.01 20.60 0.02 20.88 0.05 21.03 0.06 DES  0
J0218-1946  34.522958 -19.768847 0.030422   21.23    0.29   21.33    0.23 19.87 0.01 19.95 0.01 20.17 0.02 20.08 0.03 DES  1
J0218-0912  34.720417  -9.205078 0.012736   19.94    0.06   19.68    0.04 18.35 0.01 18.39 0.01 18.53 0.01 18.47 0.01 DES  1
J0219-6413  34.753737 -64.219932 0.019158   18.94    0.17   18.95    0.06 18.35 0.01 18.40 0.01 18.58 0.01 18.52 0.01 DES  0
J0219-5714  34.796346 -57.234468 0.030299   21.90    0.44   21.70    0.45 21.22 0.01 21.28 0.02 21.70 0.05 21.67 0.09 DES  0
J0239-1651  39.913916 -16.850557 0.064654   20.15    0.22   20.55    0.17 20.07 0.01 20.14 0.01 20.40 0.02 20.40 0.04 DES  0
J0242-5149  40.506375 -51.826967 0.052594   20.66    0.19   21.52    0.24 20.28 0.01 20.31 0.01 20.49 0.03 20.50 0.05 DES  1
J0248-2046  42.232929 -20.767654 0.024780   21.35    0.33   21.17    0.22 20.68 0.01 20.73 0.02 21.03 0.03 20.99 0.07 DES  0
J0249-0111  42.415500  -1.197503 0.067173 -999.00 -999.00   19.41    0.04 18.52 0.01 18.65 0.01 18.80 0.01 18.81 0.01 DES  1
J0302-1136  45.709487 -11.604418 0.032661   21.25    0.09   20.84    0.10 20.32 0.01 20.48 0.02 20.91 0.03 20.89 0.06 DES  0
J0311-1341  47.933958 -13.693433 0.031066   20.68    0.09   20.49    0.07 19.80 0.01 19.85 0.01 20.14 0.02 20.12 0.03 DES  1
J0322-3539  50.685153 -35.665549 0.065636   22.43    0.22   22.34    0.14 21.49 0.01 21.56 0.03 21.85 0.05 21.91 0.10 DES  0
J0342-3816  55.631070 -38.271320 0.067095   21.41    0.38   21.40    0.32 20.46 0.01 20.62 0.01 20.79 0.03 20.93 0.08 DES  0
J0348-5636  57.185293 -56.610238 0.070492   22.39    0.37   21.54    0.18 21.08 0.01 21.12 0.02 21.37 0.04 21.58 0.11 DES  0
J0356-3651  59.123566 -36.857398 0.039498   21.82    0.35   21.84    0.30 21.52 0.02 21.48 0.02 21.70 0.05 21.72 0.12 DES  0
J0401-4506  60.349430 -45.102966 0.057189   21.73    0.43   21.37    0.33 20.57 0.01 20.70 0.01 20.92 0.03 21.01 0.06 DES  0
J0423-4205  65.801409 -42.097890 0.075879 -999.00 -999.00   22.13    0.65 21.25 0.01 21.42 0.02 21.71 0.05 22.17 0.16 DES  0
J0426-5410  66.516375 -54.180564 0.055057 -999.00 -999.00   20.18    0.17 19.18 0.01 19.15 0.01 19.27 0.01 19.26 0.01 DES  1
J0446-4854  71.694619 -48.911806 0.060934   20.94    0.05   20.69    0.03 19.42 0.01 19.53 0.01 19.73 0.01 19.70 0.02 DES  0
J0450-5429  72.660000 -54.490939 0.047095   18.99    0.08   19.05    0.07 18.91 0.01 19.01 0.01 19.20 0.01 19.17 0.01 DES  1
J0452-4411  73.152380 -44.191125 0.058901   21.41    0.41   21.64    0.24 21.26 0.01 21.26 0.02 21.47 0.04 21.67 0.10 DES  0
J0453-3219  73.439639 -32.327384 0.060798 -999.00 -999.00   21.38    0.28 19.70 0.01 19.88 0.01 20.17 0.02 20.10 0.03 DES  0
J0500-2743  75.077917 -27.731164 0.061753   21.35    0.35   21.09    0.20 20.14 0.01 20.29 0.01 20.48 0.02 20.50 0.04 DES  0
J0500-3204  75.102500 -32.069739 0.040108   20.61    0.36   20.96    0.35 19.49 0.01 19.48 0.01 19.65 0.02 19.57 0.03 DES  1
J0520-5111  80.016917 -51.193833 0.056888   20.90    0.31   20.72    0.20 19.60 0.01 19.64 0.01 19.82 0.01 19.75 0.02 DES  1
J0520-1946  80.149597 -19.767195 0.028177   20.86    0.25   21.40    0.34 20.54 0.01 20.58 0.01 20.98 0.03 20.93 0.06 DES  0
J0522-2251  80.655708 -22.858839 0.030953 -999.00 -999.00   20.46    0.07 20.14 0.01 20.32 0.02 20.84 0.04 20.99 0.09 DES  1
J0524-2041  81.100667 -20.688625 0.009349   20.84    0.30   20.73    0.23 19.37 0.01 19.47 0.01 19.76 0.02 19.77 0.04 DES  1
J0527-2704  81.773667 -27.068539 0.053427   19.67    0.13   20.02    0.11 18.99 0.01 19.12 0.01 19.31 0.01 19.24 0.02 DES  1
J0528-4351  82.139146 -43.863156 0.073901 -999.00 -999.00   20.60    0.16 20.33 0.01 20.42 0.01 20.60 0.02 20.62 0.04 DES  0
J0541-6059  85.385364 -60.998275 0.048798   20.78    0.26   20.67    0.26 20.72 0.01 20.71 0.01 21.06 0.03 21.11 0.07 DES  0
J0546-3544  86.584958 -35.749813 0.045831 -999.00 -999.00   22.39    0.53 21.25 0.02 21.38 0.02 21.70 0.05 21.68 0.12 DES  0
J0617-4954  94.469417 -49.914133 0.051225 -999.00 -999.00   20.97    0.12 20.22 0.01 20.39 0.02 20.69 0.03 20.71 0.06 DES  1
J1247-1112 191.974153 -11.202548 0.020146   19.15    0.17   19.17    0.08 18.24 0.01 18.43 0.01 18.74 0.02 19.70 0.08 SDSS 0
J1403+0151 210.892872   1.854876 0.024304 -999.00 -999.00 -999.00 -999.00 19.54 0.04 19.58 0.07 20.27 0.18 20.36 0.79 SDSS 1
J1409+0116 212.447089   1.269842 0.025387   19.93    0.04   19.95    0.04 18.39 0.02 18.44 0.03 18.58 0.05 18.88 0.24 SDSS 1
J1451+0231 222.779667   2.523619 0.006791   18.52    0.02   18.77    0.04 17.78 0.01 17.83 0.02 18.02 0.03 18.13 0.12 SDSS 1
J1451+0243 222.780936   2.724482 0.005216 -999.00 -999.00 -999.00 -999.00 17.57 0.01 17.49 0.01 17.77 0.03 17.77 0.10 SDSS 0
J2014-5348 303.598667 -53.800975 0.058413   21.55    0.35   20.65    0.19 20.21 0.01 20.24 0.01 20.47 0.03 20.49 0.04 DES  1
J2030-4719 307.728750 -47.328250 0.047813   20.12    0.15   19.62    0.10 19.42 0.01 19.53 0.01 19.76 0.01 19.75 0.02 DES  1
J2036-4918 309.041083 -49.310619 0.025113   19.87    0.13   20.01    0.11 19.67 0.01 19.64 0.01 19.83 0.02 19.82 0.03 DES  1
J2044-5731 311.012292 -57.517264 0.024913   19.70    0.22   19.96    0.16 19.22 0.01 19.24 0.01 19.45 0.01 19.42 0.02 DES  1
J2051-4559 312.907250 -45.990167 0.049868   20.17    0.22   20.15    0.12 19.58 0.01 19.67 0.01 19.91 0.02 19.98 0.05 DES  1
J2052-4517 313.168542 -45.296417 0.030879   19.98    0.22   20.21    0.14 19.02 0.01 19.11 0.01 19.31 0.01 19.31 0.02 DES  1
J2055-5405 313.986375 -54.099753 0.062249   20.29    0.15   20.27    0.12 19.56 0.01 19.61 0.01 19.86 0.01 19.87 0.03 DES  1
J2109-5228 317.472625 -52.476817 0.049792   19.51    0.11   19.46    0.08 18.64 0.01 18.69 0.01 18.86 0.01 18.80 0.02 DES  1
J2117-5920 319.458125 -59.341919 0.058169   20.63    0.20   20.42    0.14 19.51 0.01 19.55 0.01 19.73 0.02 19.73 0.03 DES  1
J2120-5054 320.038375 -50.908383 0.043430   19.23    0.11   19.09    0.06 19.05 0.01 19.09 0.01 19.25 0.01 19.18 0.01 DES  2
J2203-4013 330.766458 -40.217647 0.036630 -999.00 -999.00   19.99    0.14 19.58 0.01 19.69 0.01 19.99 0.02 19.94 0.03 DES  1
J2205-6303 331.270625 -63.058000 0.054246   19.96    0.22   20.24    0.21 19.33 0.01 19.40 0.01 19.57 0.01 19.57 0.02 DES  1
J2205-4218 331.419917 -42.307014 0.027033   20.39    0.11   20.01    0.07 19.58 0.01 19.61 0.01 19.77 0.01 19.71 0.02 DES  1
J2212-4527 333.144875 -45.460247 0.065560 -999.00 -999.00   21.00    0.27 19.84 0.01 19.94 0.01 20.12 0.02 20.16 0.03 DES  1
J2213-4320 333.382625 -43.343933 0.067891   20.57    0.17   19.99    0.09 19.58 0.01 19.66 0.01 19.82 0.01 19.82 0.02 DES  1
J2237-4845 339.353125 -48.757817 0.050194   19.32    0.08   19.12    0.05 18.49 0.01 18.55 0.01 18.71 0.01 18.71 0.01 DES  1
J2326-4523 351.556155 -45.399942 0.009920   20.90    0.18   21.14    0.16 19.89 0.01 20.06 0.01 20.27 0.01 20.19 0.02 DES  0


==> datafile2.txt <==
Title: Low Metallicity Galaxies from the Dark Energy Survey 
Authors: Lin Y.-H., Scarlata C., Mehta V., Skillman E., Hayes M., 
         McQuinn K.B.W., Fortson L., Chworowsky K., Clarke L. 
Table: The extinction corrected lines fluxes of the observed 
       BCDs, normalized to H{beta}
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---          name      Object name
  12- 16 F5.3   ---          OII3727   The [OII] 3727 doublet line flux (1)
  18- 23 F6.3   ---        e_OII3727   ?=-1 Uncertainty in OII3727 (1)
  25- 29 F5.3   ---          Hdelta    The H{delta} line flux (1)
  31- 36 F6.3   ---        e_Hdelta    ?=-1 Uncertainty in Hdelta (1)
  38- 42 F5.3   ---          Hgamma    The H{gamma} line flux
  44- 48 F5.3   ---        e_Hgamma    Uncertainty in Hgamma
  50- 54 F5.3   ---          OIII4363  The [OIII] 4363 line flux (1)
  56- 61 F6.3   ---        e_OIII4363  ?=-1 Uncertainty in OIII4363 (1)
  63- 68 F6.3   10-15mW/m2   Hbeta     The H{beta} line flux; 1e-15 erg/s/cm^2^
  70- 74 F5.3   10-15mW/m2 e_Hbeta     Uncertainty in Hbeta
  76- 80 F5.3   ---          OIII4959  The [OIII] 4959 line flux
  82- 86 F5.3   ---        e_OIII4959  Uncertainty in OIII4959
  88- 92 F5.3   ---          OIII5007  The [OIII] 5007 line flux
  94- 98 F5.3   ---        e_OIII5007  Uncertainty in OIII5007
 100-104 F5.1   0.1nm        EW(Hb)    Equivalent Width of H{beta}; Angstroms
 106-109 F4.1   0.1nm      e_EW(Hb)    Uncertainty in EW(Hb)
 111-114 F4.2   mag          E(B-V)    Extinction
 116-119 F4.2   0.1nm        aHI       Underlying Stellar Absorption; Angstroms
--------------------------------------------------------------------------------
Note (G1): The line fluxes and uncertainties are corrected for internal dust 
           extinction and underlying stellar absorption, and normalized 
           to Hb flux.  
Note (1): Low S/N emission lines fluxes are reported with 3-sigma upper 
          limits, with uncertainty = -1.00
--------------------------------------------------------------------------------
J0006-5911 0.585  0.034 0.207  0.019 0.417 0.021 0.050  0.004  6.181 0.161 0.874 0.019 2.604 0.058  75.8  5.8 0.15 1.04 
J0019-5937 1.345  0.044 0.269  0.069 0.481 0.046 0.081  0.006  4.251 0.194 1.742 0.038 5.346 0.110  32.9  2.4 0.00 2.46 
J0212-3231 0.535  0.029 0.270  0.054 0.482 0.034 0.099  0.006  6.943 0.278 1.987 0.042 5.978 0.122  72.7  5.2 0.49 5.00 
J0218-1946 0.850  0.030 0.267  0.053 0.500 0.030 0.100  0.005  2.685 0.102 1.829 0.039 5.450 0.115  77.6  6.0 0.08 5.00 
J0218-0912 0.776  0.021 0.266  0.006 0.457 0.010 0.137  0.003 21.507 0.442 2.353 0.048 7.012 0.142 243.2 16.3 0.41 0.00 
J0242-5149 0.073 -1.00  0.376 -1.00  0.487 0.072 0.077  0.009  0.805 0.048 1.289 0.032 3.860 0.083  31.0  2.5 0.00 4.28 
J0249-0111 0.887  0.035 0.263  0.017 0.472 0.018 0.073  0.006 11.423 0.281 1.799 0.039 5.362 0.117  65.9  6.0 0.57 0.61 
J0311-1341 0.855  0.031 0.268  0.031 0.475 0.024 0.078  0.005  2.633 0.103 1.352 0.029 4.093 0.084  75.1  4.7 0.17 4.28 
J0426-5410 1.778  0.045 0.267  0.072 0.481 0.057 0.038  0.003  6.371 0.308 1.285 0.028 3.869 0.079  60.3  3.6 0.30 5.00 
J0450-5429 1.316  0.040 0.269  0.057 0.475 0.039 0.054  0.004  2.705 0.110 1.124 0.025 3.349 0.074  53.0  4.0 0.21 3.64 
J0500-3204 1.295  0.039 0.265  0.021 0.474 0.020 0.102  0.004  3.422 0.101 1.587 0.033 4.764 0.097  74.0  5.1 0.18 2.02 
J0520-5111 1.411  0.048 0.263  0.011 0.471 0.014 0.099  0.006 13.911 0.305 1.722 0.037 5.346 0.109  75.8  5.7 0.59 0.00 
J0522-2251 0.247  0.022 0.265  0.010 0.461 0.014 0.099  0.005  3.804 0.084 1.309 0.028 3.932 0.081 134.2 18.0 0.12 0.00 
J0524-2041 0.442  0.016 0.266  0.006 0.464 0.010 0.149  0.003 11.919 0.245 1.690 0.034 5.202 0.111 395.5 41.1 0.35 0.00 
J0527-2704 0.699  0.020 0.265  0.019 0.475 0.018 0.135  0.005  6.957 0.172 1.995 0.041 5.944 0.122 113.0  9.9 0.34 1.65 
J0617-4954 0.627  0.044 0.265  0.015 0.476 0.016 0.137  0.007  9.859 0.225 1.363 0.030 4.062 0.089  70.1  5.2 0.57 0.18 
J2014-5348 1.073  0.043 0.267  0.037 0.475 0.032 0.126  0.010  1.439 0.055 1.720 0.041 5.478 0.116  26.0  1.7 0.01 1.03 
J2030-4719 0.918  0.030 0.267  0.034 0.476 0.041 0.075  0.006  2.689 0.099 1.317 0.031 3.925 0.091  43.6  3.6 0.00 2.36 
J2036-4918 1.278  0.051 0.269  0.012 0.443 0.014 0.070  0.006  2.861 0.070 1.106 0.026 3.296 0.077  39.1  3.4 0.16 0.00 
J2044-5731 0.775  0.045 0.224  0.023 0.405 0.019 0.103  0.007  4.233 0.119 1.046 0.025 3.136 0.066  38.0  2.4 0.09 0.46 
J2051-4559 1.076  0.041 0.267  0.046 0.489 0.040 0.076  0.010  1.587 0.057 0.996 0.026 3.012 0.067  30.7  2.7 0.00 1.28 
J2052-4517 1.180  0.045 0.264  0.021 0.473 0.021 0.090  0.006  3.739 0.105 1.771 0.040 5.278 0.118  36.6  3.0 0.06 0.52 
J2055-5405 1.069  0.036 0.265  0.012 0.460 0.016 0.086  0.007  2.827 0.070 1.433 0.033 4.270 0.099  36.0  3.4 0.11 0.00 
J2109-5228 1.524  0.043 0.269  0.060 0.478 0.045 0.098  0.005  3.946 0.183 1.555 0.035 4.644 0.096  36.3  2.2 0.00 2.52 
J2117-5920 1.167  0.039 0.239  0.020 0.401 0.020 0.071  0.007  3.563 0.101 1.520 0.033 4.531 0.099  45.7  3.6 0.10 0.74 
J2120-5054 1.681  0.065 0.264  0.018 0.450 0.020 0.035 -1.00   7.626 0.214 1.077 0.028 3.340 0.074  20.4  1.8 0.46 0.00 
J2203-4013 1.064  0.028 0.266  0.008 0.451 0.012 0.080  0.004  4.387 0.096 1.390 0.030 4.258 0.087  66.5  4.4 0.14 0.00 
J2205-6303 1.203  0.035 0.277  0.012 0.467 0.014 0.083  0.004  5.089 0.122 1.907 0.040 5.744 0.117  62.7  3.8 0.07 0.36 
J2205-4218 1.264  0.054 0.267  0.041 0.475 0.032 0.093  0.008  6.863 0.220 1.291 0.030 3.847 0.088  32.5  2.1 0.40 0.80 
J2212-4527 1.347  0.037 0.262  0.010 0.466 0.013 0.064  0.004  4.416 0.097 1.630 0.035 4.869 0.100  63.0  4.3 0.23 0.00 
J2213-4320 1.825  0.048 0.264  0.024 0.472 0.023 0.075  0.007  4.466 0.127 1.512 0.034 4.594 0.095  40.1  3.1 0.24 0.68 
J2237-4845 2.312  0.074 0.264  0.015 0.465 0.017 0.094  0.010  8.534 0.216 1.469 0.034 4.410 0.093  25.7  1.8 0.35 0.00 
J1403+0151 2.275  0.165 0.275  0.025 0.379 0.026 0.120  0.022 17.461 0.484 0.916 0.027 2.821 0.064  16.9  1.2 0.95 0.00 
J1409+0116 1.771  0.061 0.268  0.052 0.476 0.041 0.057  0.006  1.288 0.061 0.833 0.021 2.518 0.056  23.7  1.4 0.04 1.46 
J1451+0231 2.320  0.083 0.208  0.015 0.398 0.016 0.024  0.003 13.062 0.341 1.071 0.023 3.283 0.067  82.9  4.8 0.15 1.09 


==> datafile3.txt <==
Title: Low Metallicity Galaxies from the Dark Energy Survey 
Authors: Lin Y.-H., Scarlata C., Mehta V., Skillman E., Hayes M., 
         McQuinn K.B.W., Fortson L., Chworowsky K., Clarke L. 
Table: The derived properties for the observed BCDs
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units          Label      Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---            name       Object name
  12- 19 F8.6   ---            z          Spectroscopic redshift
  21- 27 F7.1   K              Te         Electron temperature (1)
  29- 34 F6.1   K            b_Te         ?=-1 The 16th percentile in Te (1)
  36- 40 F5.1   K            B_Te         ?=-1 The 84th percentile in Te (1)
  42- 45 F4.2   ---            log(O/H)   The 12+log(O/H) abundance
  47- 50 F4.2   ---          b_Z          The 16th percentile in log(O/H)
  52- 55 F4.2   ---          B_Z          The 84th percentile in log(O/H)
  57- 61 F5.3   solMass/yr     SFR        H{beta} derived star formation rate
  63- 67 F5.3   solMass/yr   b_SFR        The 16th percentile in SFR
  69- 73 F5.3   solMass/yr   B_SFR        The 84th percentile in SFR
  75- 80 F6.3   solMass/yr     UVSFR      The UV derived star formation rate (2)
  82- 87 F6.3   solMass/yr   b_UVSFR      The 16th percentile in UVSFR (2)
  89- 94 F6.3   solMass/yr   B_UVSFR      The 84th percentile in UVSFR (2)
  96- 99 F4.2   [solMass]      mass       The log stellar mass 
 101-105 F5.2   [solMass]    b_mass       The 16th percentile in mass 
 107-110 F4.2   [solMass]    B_mass       The 84th percentile in mass  
 112-115 F4.2   mag            E(B-V)     Extinction
 117-120 F4.2   mag          b_E(B-V)     The 16th percentile in E(B-V)
 122-126 F5.2   mag          B_E(B-V)     The 84th percentile in E(B-V)
 128-133 F6.2   mag            BMag       Absolute B band magnitude
 135-138 F4.2   mag          e_BMag       Uncertainty in BMag
--------------------------------------------------------------------------------
Note (1): For object J2120-5054, the [OIII]4363 has S/N < 5 ,therefore 
          the Te are not reported and set to 0 and -1 for the errors.
Note (2): UVSFR and the uncertainties are reported as .000 if the object 
          is not detected in GALAX FUV. The errors are -1 in these cases.
--------------------------------------------------------------------------------
J0006-5911 0.010901 15200.0    0.0 100.0 7.55 0.00 0.01 0.040 0.002 0.002  0.012  0.007  0.006 6.73  0.34 0.01 0.15 0.02  0.02   3.53 0.05
J0019-5937 0.035673 13700.0  100.0 100.0 7.97 0.01 0.01 0.309 0.077 0.059  0.141  0.069  0.064 6.26  0.12 0.10 0.00 0.04  0.03   7.14 0.04
J0212-3231 0.049013 14200.0  100.0 200.0 7.92 0.01 0.01 0.802 0.218 0.228  9.600  7.100  5.076 7.81  0.06 0.01 0.49 0.06  0.05   6.48 0.04
J0218946   0.030422 14900.0  100.0 100.0 7.85 0.01 0.01 0.121 0.018 0.018  0.122  0.063  0.057 7.17  0.03 0.02 0.08 0.03  0.03 -14.99 0.05
J0218-0912 0.012736 15200.0    0.0 100.0 7.93 0.01 0.01 0.126 0.016 0.017  0.155  0.089  0.074 8.25  0.05 0.12 0.41 0.03  0.02   4.65 0.04
J0242-5149 0.052594 15400.0  200.0 100.0 7.60 0.01 0.01 0.123 0.032 0.024  0.502  0.352  0.262 8.12  0.15 0.04 0.00 0.07  0.04   6.11 0.05
J0249-0111 0.067173 13100.0  400.0 400.0 7.99 0.03 0.03 2.713 1.525 1.617 12.021 22.690  8.930 7.25  0.01 0.24 0.57 0.11  0.13   7.98 0.04
J0311341   0.031066 15100.0  200.0 200.0 7.73 0.01 0.01 0.124 0.034 0.033  0.388  0.390  0.230 7.51  0.01 0.10 0.17 0.08  0.08 -15.06 0.05
J0426-5410 0.055057 11600.0    0.0 100.0 8.08 0.01 0.01 0.929 0.159 0.192  1.655  0.952  0.837 7.13  0.26 0.03 0.30 0.04  0.05   7.14 0.04
J0450-5429 0.047095 14000.0  200.0 300.0 7.79 0.01 0.01 0.279 0.098 0.106   .000 -1.000 -1.000 7.82  0.22 0.02 0.21 0.13  0.12 -17.17 0.04
J0500-3204 0.040108 15900.0  300.0 300.0 7.78 0.01 0.01 0.249 0.073 0.094  0.286  0.461  0.204 7.51  0.02 0.58 0.18 0.12  0.12   6.00 0.05
J0520-5111 0.056888 15000.0  300.0 600.0 7.88 0.02 0.02 2.225 0.755 1.094   .000 -1.000 -1.000 8.34  0.11 0.14 0.59 0.09  0.11 -16.56 0.04
J0522-2251 0.030953 17300.0  200.0 100.0 7.52 0.01 0.01 0.196 0.033 0.034  0.673  0.338  0.320 8.14  0.04 0.03 0.12 0.04  0.04   4.79 0.07
J0524-2041 0.009349 18600.0  200.0 100.0 7.59 0.01 0.01 0.038 0.006 0.005   .000 -1.000 -1.000 8.17  0.03 0.25 0.35 0.03  0.03 -12.52 0.05
J0527-2704 0.053427 16900.0  600.0 700.0 7.73 0.03 0.03 1.093 0.588 0.577  1.444  2.684  1.070 7.67  0.21 0.18 0.34 0.12  0.13   6.89 0.04
J0617-4954 0.051225 20500.0  500.0 500.0 7.43 0.02 0.02 1.238 0.377 0.399 13.014 16.525  8.908 6.73  0.13 0.01 0.57 0.09  0.11   5.88 0.05
J2014-5348 0.058413 16600.0  500.0 200.0 7.76 0.01 0.01 0.334 0.178 0.098  0.212  0.184  0.123 5.91  0.63 0.00 0.01 0.09  0.05   6.28 0.06
J2030-4719 0.047813 15100.0  400.0 200.0 7.73 0.01 0.01 0.412 0.255 0.141   .000 -1.000 -1.000 7.77  0.25 0.04 0.00 0.14  0.07 -16.68 0.04
J2036-4918 0.025113 15800.0  100.0 100.0 7.67 0.01 0.01 0.105 0.017 0.016  0.094  0.045  0.043 7.33  0.04 0.03 0.16 0.04  0.03   5.08 0.05
J2044-5731 0.024913 20100.0    0.0 200.0 7.39 0.00 0.01 0.177 0.006 0.013   .000 -1.000 -1.000 7.25  0.12 0.09 0.09 0.02  0.04 -15.42 0.04
J2051-4559 0.049868 17300.0  100.0 100.0 7.54 0.00 0.00 0.313 0.041 0.043  0.715  0.360  0.339 7.61  0.18 0.11 0.00 0.05  0.03   6.76 0.05
J2052-4517 0.030879 14300.0  200.0 200.0 7.91 0.01 0.01 0.248 0.092 0.083  0.096  0.089  0.056 7.38 -0.01 0.45 0.06 0.07  0.06   6.02 0.04
J2055-5405 0.062249 15500.0  200.0 200.0 7.74 0.01 0.01 0.727 0.146 0.177  0.391  0.314  0.211 7.25  0.19 0.04 0.11 0.04  0.07   7.12 0.04
J2109-5228 0.049792 15800.0  300.0 100.0 7.80 0.00 0.01 0.579 0.211 0.135   .000 -1.000 -1.000 7.40  0.19 0.18 0.00 0.08  0.05 -17.56 0.04
J2117-5920 0.058169 13800.0  100.0 100.0 7.90 0.01 0.01 0.796 0.027 0.059  0.281  0.164  0.136 7.61  0.08 0.03 0.10 0.02  0.04   6.94 0.05
J2120-5054 0.043430     0.0   -1.0  -1.0 7.60 0.01 0.01 1.019 0.264 0.204  8.965  5.371  4.395 7.68  0.04 0.24 0.46 0.05  0.04   7.04 0.04
J2203-4013 0.036630 15000.0  100.0 100.0 7.78 0.01 0.01 0.311 0.045 0.044   .000 -1.000 -1.000 8.23  0.09 0.04 0.14 0.03  0.03 -15.92 0.05
J2205-6303 0.054246 13400.0  100.0 100.0 8.01 0.00 0.00 0.793 0.000 0.000  0.106  0.057  0.052 7.76  0.05 0.27 0.07 0.00 -0.00   6.77 0.04
J2205-4218 0.027033 16900.0 1000.0 900.0 7.65 0.02 0.02 0.323 0.273 0.241  1.229  3.607  1.045 7.89  0.03 0.26 0.40 0.18  0.17   5.42 0.04
J2212-4527 0.065560 12900.0  200.0 400.0 8.00 0.02 0.01 1.063 0.303 0.506  2.891  4.191  2.014 7.48  0.07 0.04 0.23 0.07  0.15   6.80 0.05
J2213-4320 0.067891 14100.0  300.0 400.0 7.93 0.01 0.01 1.129 0.435 0.530  3.249  6.926  2.427 7.62  0.13 0.00 0.24 0.13  0.15   7.30 0.04
J2237-4845 0.050194 15900.0  400.0 600.0 7.84 0.01 0.01 1.150 0.417 0.527  3.003  2.614  1.881 7.23  0.02 0.24 0.35 0.07  0.08   7.91 0.04
J1403+0151 0.024304 21900.0  100.0 100.0 7.45 0.01 0.01 0.705 0.138 0.147   .000 -1.000 -1.000 7.43  0.24 0.02 0.95 0.04  0.04 -15.45 0.24
J1409+0116 0.025387 16500.0  400.0 200.0 7.61 0.01 0.01 0.053 0.023 0.017  0.157  0.135  0.097 7.72  0.16 0.26 0.04 0.10  0.06   6.45 0.08
J1451+0231 0.006791 10500.0  100.0 100.0 8.19 0.01 0.01 0.037 0.002 0.002  0.010  0.005  0.004 8.24  0.09 0.60 0.15 0.02  0.02   3.90 0.06

